Rolling tachyon and the Phase Space of Open String Field Theory

We construct the symplectic form on the covariant phase space of the open string field theory on a ZZ-brane in c=1 string theory, and determine the energy of the rolling tachyon solution, confirming Sen's earlier proposal based on boundary conformal field theory and closed string considerations.

==> plot1/plot1_1.txt <==
#Curve 0,158 points
#x y type
0.584378 0.000044715 i
0.584369 0.00451625 i
0.584343 0.00898804 i
0.5843 0.0134603 i
0.58424 0.0179334 i
0.584162 0.0224074 i
0.584067 0.0268827 i
0.583955 0.0313595 i
0.583825 0.035838 i
0.583678 0.0403185 i
0.583514 0.0448012 i
0.583332 0.0492865 i
0.583133 0.0537745 i
0.582916 0.0582655 i
0.582682 0.0627598 i
0.58243 0.0672576 i
0.58216 0.0717591 i
0.581872 0.0762647 i
0.581567 0.0807745 i
0.581243 0.0852889 i
0.580902 0.089808 i
0.580542 0.0943323 i
0.580164 0.0988618 i
0.579768 0.103397 i
0.579353 0.107938 i
0.57892 0.112485 i
0.578468 0.117038 i
0.577997 0.121599 i
0.577507 0.126166 i
0.576998 0.13074 i
0.57647 0.135322 i
0.575923 0.139911 i
0.575355 0.144508 i
0.574769 0.149114 i
0.574162 0.153729 i
0.573535 0.158352 i
0.572889 0.162984 i
0.572221 0.167626 i
0.571533 0.172278 i
0.570825 0.17694 i
0.570095 0.181612 i
0.569344 0.186294 i
0.568572 0.190988 i
0.567777 0.195693 i
0.566961 0.200409 i
0.566123 0.205138 i
0.565263 0.209878 i
0.564379 0.214632 i
0.563473 0.219398 i
0.562544 0.224177 i
0.561591 0.228969 i
0.560614 0.233776 i
0.559613 0.238597 i
0.558587 0.243432 i
0.557537 0.248282 i
0.556462 0.253148 i
0.555361 0.258029 i
0.554234 0.262926 i
0.553081 0.26784 i
0.551902 0.27277 i
0.550695 0.277717 i
0.549461 0.282682 i
0.5482 0.287665 i
0.54691 0.292666 i
0.545591 0.297685 i
0.544243 0.302724 i
0.542865 0.307782 i
0.541458 0.312861 i
0.540019 0.317959 i
0.53855 0.323079 i
0.537049 0.32822 i
0.535515 0.333382 i
0.533949 0.338567 i
0.532349 0.343774 i
0.530715 0.349005 i
0.529046 0.354259 i
0.527342 0.359538 i
0.525602 0.364841 i
0.523826 0.370169 i
0.522011 0.375523 i
0.520159 0.380903 i
0.518267 0.38631 i
0.516336 0.391744 i
0.514364 0.397206 i
0.512351 0.402697 i
0.510295 0.408217 i
0.508196 0.413767 i
0.506052 0.419347 i
0.503864 0.424958 i
0.501629 0.430601 i
0.499347 0.436276 i
0.497016 0.441985 i
0.494636 0.447727 i
0.492205 0.453503 i
0.489722 0.459315 i
0.487185 0.465163 i
0.484595 0.471048 i
0.481948 0.47697 i
0.479244 0.482931 i
0.47648 0.488932 i
0.473657 0.494972 i
0.470771 0.501054 i
0.467822 0.507178 i
0.464807 0.513344 i
0.461724 0.519555 i
0.458572 0.525811 i
0.455349 0.532114 i
0.452053 0.538463 i
0.448681 0.544861 i
0.445231 0.551309 i
0.4417 0.557807 i
0.438087 0.564358 i
0.434388 0.570963 i
0.430601 0.577622 i
0.426723 0.584337 i
0.42275 0.591111 i
0.41868 0.597944 i
0.414509 0.604838 i
0.410233 0.611795 i
0.405849 0.618816 i
0.401352 0.625904 i
0.396738 0.633061 i
0.392002 0.640288 i
0.387141 0.647588 i
0.382147 0.654964 i
0.377017 0.662417 i
0.371743 0.669951 i
0.366321 0.677568 i
0.360742 0.685271 i
0.354999 0.693064 i
0.349085 0.70095 i
0.342991 0.708932 i
0.336708 0.717015 i
0.330225 0.725203 i
0.323532 0.733502 i
0.316616 0.741915 i
0.309464 0.750449 i
0.302062 0.75911 i
0.294392 0.767905 i
0.286438 0.776842 i
0.278177 0.78593 i
0.269588 0.795178 i
0.260644 0.804599 i
0.251314 0.814204 i
0.241564 0.82401 i
0.231352 0.834034 i
0.22063 0.844299 i
0.20934 0.854829 i
0.197408 0.865657 i
0.184747 0.876825 i
0.171239 0.888385 i
0.156732 0.900409 i
0.141014 0.912998 i
0.123775 0.926303 i
0.104518 0.940568 i
0.0823453 0.95625 i
0.0551784 0.974433 i
0.0120955 1.00108 i


==> plot1/plot1_2.txt <==
#Curve 0,158 points
#x y type
0.570322 0.0000441739 i
0.570314 0.00446161 i
0.570288 0.00887929 i
0.570245 0.0132975 i
0.570186 0.0177164 i
0.570109 0.0221363 i
0.570015 0.0265574 i
0.569904 0.03098 i
0.569776 0.0354044 i
0.569631 0.0398307 i
0.569469 0.0442592 i
0.569289 0.0486902 i
0.569092 0.0531239 i
0.568878 0.0575606 i
0.568646 0.0620004 i
0.568397 0.0664438 i
0.568131 0.0708909 i
0.567847 0.0753419 i
0.567545 0.0797972 i
0.567225 0.0842569 i
0.566888 0.0887214 i
0.566532 0.0931909 i
0.566159 0.0976657 i
0.565768 0.102146 i
0.565358 0.106632 i
0.56493 0.111124 i
0.564483 0.115622 i
0.564018 0.120127 i
0.563534 0.124639 i
0.563031 0.129158 i
0.56251 0.133684 i
0.561969 0.138218 i
0.561409 0.14276 i
0.560829 0.14731 i
0.56023 0.151869 i
0.559611 0.156436 i
0.558972 0.161012 i
0.558312 0.165598 i
0.557633 0.170193 i
0.556933 0.174799 i
0.556212 0.179414 i
0.55547 0.18404 i
0.554707 0.188677 i
0.553922 0.193325 i
0.553116 0.197985 i
0.552288 0.202656 i
0.551438 0.207339 i
0.550565 0.212035 i
0.54967 0.216743 i
0.548752 0.221464 i
0.54781 0.226199 i
0.546845 0.230948 i
0.545856 0.23571 i
0.544843 0.240487 i
0.543806 0.245278 i
0.542743 0.250085 i
0.541656 0.254907 i
0.540543 0.259745 i
0.539404 0.264599 i
0.538239 0.269469 i
0.537047 0.274357 i
0.535828 0.279262 i
0.534581 0.284184 i
0.533307 0.289125 i
0.532004 0.294084 i
0.530673 0.299061 i
0.529312 0.304058 i
0.527921 0.309075 i
0.5265 0.314112 i
0.525048 0.31917 i
0.523565 0.324249 i
0.52205 0.329349 i
0.520503 0.334471 i
0.518922 0.339615 i
0.517308 0.344782 i
0.51566 0.349973 i
0.513977 0.355187 i
0.512258 0.360426 i
0.510502 0.36569 i
0.50871 0.370979 i
0.50688 0.376294 i
0.505011 0.381636 i
0.503103 0.387004 i
0.501155 0.392401 i
0.499166 0.397825 i
0.497135 0.403278 i
0.495061 0.408761 i
0.492944 0.414273 i
0.490782 0.419817 i
0.488574 0.425391 i
0.486319 0.430998 i
0.484017 0.436637 i
0.481666 0.44231 i
0.479264 0.448016 i
0.476811 0.453758 i
0.474305 0.459535 i
0.471746 0.465349 i
0.469131 0.471199 i
0.46646 0.477088 i
0.46373 0.483016 i
0.46094 0.488983 i
0.45809 0.494991 i
0.455176 0.501041 i
0.452197 0.507133 i
0.449152 0.513269 i
0.446038 0.519449 i
0.442854 0.525675 i
0.439598 0.531948 i
0.436266 0.538269 i
0.432858 0.544638 i
0.429371 0.551058 i
0.425801 0.55753 i
0.422147 0.564054 i
0.418406 0.570633 i
0.414575 0.577267 i
0.41065 0.583959 i
0.406629 0.590709 i
0.402508 0.59752 i
0.398284 0.604392 i
0.393953 0.611329 i
0.38951 0.618331 i
0.384952 0.625401 i
0.380274 0.632541 i
0.375471 0.639753 i
0.370538 0.647039 i
0.36547 0.654402 i
0.36026 0.661845 i
0.354903 0.66937 i
0.349392 0.67698 i
0.343719 0.684678 i
0.337876 0.692469 i
0.331856 0.700355 i
0.325649 0.70834 i
0.319244 0.716429 i
0.312632 0.724627 i
0.3058 0.732938 i
0.298734 0.741369 i
0.291422 0.749925 i
0.283845 0.758614 i
0.275986 0.767443 i
0.267826 0.776421 i
0.259341 0.785557 i
0.250505 0.794864 i
0.241288 0.804353 i
0.231656 0.81404 i
0.221568 0.823943 i
0.210975 0.834083 i
0.199821 0.844486 i
0.188034 0.855183 i
0.175526 0.866216 i
0.162182 0.877636 i
0.14785 0.889515 i
0.132323 0.901952 i
0.115292 0.915095 i
0.0962678 0.929188 i
0.0743635 0.944681 i
0.0475253 0.962644 i
0.00496367 0.988971 i


==> plot1/plot1_3.txt <==
#Curve 0,157 points
#x y type
-0.00726251 0.987613 i
-0.048456 0.962039 i
-0.0750855 0.944182 i
-0.0968818 0.928743 i
-0.115835 0.914684 i
-0.132814 0.901564 i
-0.148302 0.889146 i
-0.1626 0.877283 i
-0.175917 0.865875 i
-0.188402 0.854854 i
-0.200169 0.844166 i
-0.211305 0.833772 i
-0.221881 0.823639 i
-0.231955 0.813743 i
-0.241574 0.804062 i
-0.250779 0.794578 i
-0.259604 0.785277 i
-0.268079 0.776146 i
-0.276229 0.767173 i
-0.284079 0.758348 i
-0.291647 0.749663 i
-0.298953 0.741111 i
-0.306011 0.732684 i
-0.312836 0.724376 i
-0.319442 0.716182 i
-0.32584 0.708096 i
-0.332041 0.700114 i
-0.338056 0.692231 i
-0.343893 0.684443 i
-0.349561 0.676748 i
-0.355068 0.66914 i
-0.360421 0.661618 i
-0.365626 0.654178 i
-0.37069 0.646817 i
-0.375619 0.639533 i
-0.380418 0.632323 i
-0.385092 0.625186 i
-0.389647 0.618118 i
-0.394086 0.611117 i
-0.398414 0.604183 i
-0.402635 0.597312 i
-0.406753 0.590503 i
-0.410771 0.583755 i
-0.414692 0.577065 i
-0.418521 0.570432 i
-0.422259 0.563855 i
-0.425911 0.557333 i
-0.429478 0.550863 i
-0.432963 0.544444 i
-0.436369 0.538076 i
-0.439698 0.531757 i
-0.442952 0.525486 i
-0.446134 0.519261 i
-0.449246 0.513082 i
-0.452289 0.506948 i
-0.455265 0.500857 i
-0.458177 0.494808 i
-0.461026 0.488802 i
-0.463814 0.482835 i
-0.466542 0.476909 i
-0.469211 0.471021 i
-0.471824 0.465172 i
-0.474382 0.459359 i
-0.476886 0.453583 i
-0.479338 0.447843 i
-0.481738 0.442137 i
-0.484088 0.436465 i
-0.486389 0.430827 i
-0.488642 0.425221 i
-0.490848 0.419648 i
-0.493009 0.414105 i
-0.495125 0.408594 i
-0.497197 0.403112 i
-0.499227 0.39766 i
-0.501215 0.392236 i
-0.503162 0.386841 i
-0.505069 0.381473 i
-0.506936 0.376132 i
-0.508765 0.370818 i
-0.510556 0.36553 i
-0.51231 0.360267 i
-0.514028 0.355029 i
-0.51571 0.349815 i
-0.517358 0.344625 i
-0.518971 0.339458 i
-0.52055 0.334315 i
-0.522097 0.329193 i
-0.523611 0.324094 i
-0.525093 0.319016 i
-0.526544 0.313959 i
-0.527964 0.308923 i
-0.529353 0.303906 i
-0.530713 0.29891 i
-0.532044 0.293933 i
-0.533346 0.288974 i
-0.534619 0.284034 i
-0.535865 0.279112 i
-0.537083 0.274208 i
-0.538274 0.269321 i
-0.539439 0.264451 i
-0.540577 0.259598 i
-0.541689 0.25476 i
-0.542776 0.249939 i
-0.543838 0.245133 i
-0.544874 0.240342 i
-0.545887 0.235565 i
-0.546875 0.230803 i
-0.547839 0.226055 i
-0.54878 0.221321 i
-0.549698 0.2166 i
-0.550592 0.211892 i
-0.551464 0.207197 i
-0.552314 0.202514 i
-0.553141 0.197843 i
-0.553946 0.193184 i
-0.55473 0.188536 i
-0.555493 0.1839 i
-0.556234 0.179274 i
-0.556954 0.174659 i
-0.557654 0.170054 i
-0.558333 0.165459 i
-0.558991 0.160873 i
-0.55963 0.156297 i
-0.560248 0.15173 i
-0.560847 0.147172 i
-0.561426 0.142622 i
-0.561986 0.13808 i
-0.562526 0.133547 i
-0.563047 0.129021 i
-0.563549 0.124502 i
-0.564032 0.11999 i
-0.564497 0.115486 i
-0.564943 0.110988 i
-0.565371 0.106496 i
-0.56578 0.10201 i
-0.566171 0.0975297 i
-0.566544 0.0930551 i
-0.566898 0.0885858 i
-0.567235 0.0841214 i
-0.567554 0.0796618 i
-0.567855 0.0752067 i
-0.568139 0.0707558 i
-0.568405 0.0663088 i
-0.568654 0.0618656 i
-0.568885 0.0574258 i
-0.569098 0.0529892 i
-0.569295 0.0485556 i
-0.569474 0.0441247 i
-0.569636 0.0396962 i
-0.56978 0.03527 i
-0.569908 0.0308457 i
-0.570018 0.0264231 i
-0.570111 0.022002 i
-0.570188 0.0175822 i
-0.570247 0.0131633 i
-0.570289 0.00874513 i
-0.570314 0.00432746 i


==> plot1/plot1_4.txt <==
#Curve 0,157 points
#x y type
-0.0144225 0.999709 i
-0.0561205 0.973821 i
-0.0830761 0.955746 i
-0.105139 0.940118 i
-0.124325 0.925886 i
-0.141512 0.912606 i
-0.157189 0.900036 i
-0.171663 0.888027 i
-0.185143 0.87648 i
-0.197781 0.865323 i
-0.209692 0.854505 i
-0.220964 0.843983 i
-0.23167 0.833727 i
-0.241867 0.823709 i
-0.251603 0.81391 i
-0.260921 0.80431 i
-0.269854 0.794895 i
-0.278433 0.785652 i
-0.286684 0.776569 i
-0.294629 0.767636 i
-0.30229 0.758845 i
-0.309685 0.750188 i
-0.316829 0.741658 i
-0.323738 0.733248 i
-0.330425 0.724953 i
-0.336902 0.716768 i
-0.343179 0.708688 i
-0.349267 0.700709 i
-0.355176 0.692826 i
-0.360914 0.685036 i
-0.366488 0.677335 i
-0.371906 0.669721 i
-0.377175 0.66219 i
-0.382301 0.654739 i
-0.38729 0.647366 i
-0.392148 0.640068 i
-0.39688 0.632842 i
-0.40149 0.625688 i
-0.405983 0.618602 i
-0.410364 0.611582 i
-0.414637 0.604627 i
-0.418805 0.597735 i
-0.422872 0.590904 i
-0.426842 0.584133 i
-0.430718 0.577419 i
-0.434502 0.570761 i
-0.438198 0.564159 i
-0.441809 0.557609 i
-0.445337 0.551112 i
-0.448784 0.544666 i
-0.452154 0.53827 i
-0.455448 0.531922 i
-0.458669 0.525621 i
-0.461819 0.519366 i
-0.464899 0.513156 i
-0.467912 0.506991 i
-0.47086 0.500868 i
-0.473743 0.494788 i
-0.476565 0.488749 i
-0.479327 0.48275 i
-0.482029 0.47679 i
-0.484674 0.470869 i
-0.487263 0.464985 i
-0.489798 0.459138 i
-0.492279 0.453327 i
-0.494709 0.447552 i
-0.497087 0.441811 i
-0.499417 0.436104 i
-0.501697 0.430429 i
-0.503931 0.424787 i
-0.506118 0.419177 i
-0.50826 0.413598 i
-0.510358 0.408049 i
-0.512412 0.40253 i
-0.514425 0.39704 i
-0.516395 0.391579 i
-0.518325 0.386145 i
-0.520216 0.380739 i
-0.522067 0.37536 i
-0.52388 0.370007 i
-0.525656 0.364679 i
-0.527395 0.359377 i
-0.529098 0.354099 i
-0.530765 0.348846 i
-0.532398 0.343616 i
-0.533997 0.338409 i
-0.535562 0.333225 i
-0.537095 0.328063 i
-0.538595 0.322923 i
-0.540064 0.317804 i
-0.541501 0.312706 i
-0.542908 0.307629 i
-0.544284 0.302571 i
-0.545631 0.297533 i
-0.546949 0.292513 i
-0.548238 0.287513 i
-0.549499 0.282531 i
-0.550732 0.277567 i
-0.551938 0.27262 i
-0.553117 0.26769 i
-0.554269 0.262777 i
-0.555395 0.257881 i
-0.556495 0.253 i
-0.557569 0.248135 i
-0.558619 0.243285 i
-0.559643 0.23845 i
-0.560644 0.23363 i
-0.56162 0.228824 i
-0.562572 0.224031 i
-0.563501 0.219253 i
-0.564406 0.214487 i
-0.565289 0.209734 i
-0.566149 0.204994 i
-0.566987 0.200266 i
-0.567802 0.19555 i
-0.568595 0.190845 i
-0.569367 0.186152 i
-0.570117 0.18147 i
-0.570846 0.176798 i
-0.571555 0.172137 i
-0.572242 0.167485 i
-0.572908 0.162844 i
-0.573555 0.158211 i
-0.574181 0.153588 i
-0.574787 0.148974 i
-0.575373 0.144369 i
-0.575939 0.139772 i
-0.576486 0.135182 i
-0.577014 0.130601 i
-0.577522 0.126027 i
-0.578011 0.12146 i
-0.578482 0.1169 i
-0.578933 0.112347 i
-0.579366 0.1078 i
-0.57978 0.103259 i
-0.580176 0.0987242 i
-0.580553 0.0941948 i
-0.580912 0.0896707 i
-0.581253 0.0851517 i
-0.581576 0.0806375 i
-0.581881 0.0761278 i
-0.582168 0.0716223 i
-0.582438 0.0671209 i
-0.582689 0.0626233 i
-0.582923 0.0581291 i
-0.583139 0.0536382 i
-0.583338 0.0491503 i
-0.583519 0.0446651 i
-0.583683 0.0401824 i
-0.58383 0.0357019 i
-0.583959 0.0312235 i
-0.58407 0.0267468 i
-0.584165 0.0222715 i
-0.584242 0.0177975 i
-0.584302 0.0133245 i
-0.584345 0.00885224 i
-0.58437 0.00438046 i

